Discourse Probing of Pretrained Language Models

Existing work on probing of pretrained language models (LMs) has predominantly focused on sentence-level syntactic tasks. In this paper, we introduce document-level discourse probing to evaluate the ability of pretrained LMs to capture document-level relations. We experiment with 7 pretrained LMs, 4 languages, and 7 discourse probing tasks, and find BART to be overall the best model at capturing discourse -- but only in its encoder, with BERT performing surprisingly well as the baseline model. Across the different models, there are substantial differences in which layers best capture discourse information, and large disparities between models.

==> response_naacl.txt <==
REVIEWER 1
=============================

> The discussion of the results and the observed (similar across some tasks/languages) 
patterns can be improved by relating to previous work

Thank you for the suggestion, we will include the specific paper suggested, as
well as broader literature on linguistic probing in the camera-ready.


> The EMNLP 2019 paper “The Bottom-up Evolution of Representations in the Transformer: A Study with Machine Translation and Language Modeling Objectives”
explains generally such kinds of patterns for different types of objectives

Thank you for the suggestion, which is certainly relevant to linguistic
probing and will be included in the camera-ready.


REVIEWER 2
=============================

> I think confidence intervals can improve the paper

Thank you for your suggestion; yes, we will add confidence intervals in the camera-ready.


REVIEWER 3
=============================

> I would prefer just a short explanation for the average pooling you apply to non-BERT models

Thank you for your feedback; we will revise accordingly.


==> reviews_naacl.txt <==
REVIEWER 1
=============================

> What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
In contrast to existing sentence-level probing tasks, the paper constructs datasets for 7 discourse probing tasks: next sentence prediction, sentence ordering, discourse connective prediction, cloze story test, RST tasks (nuclearity prediction, relation prediction, EDU segmentation). 
The authors evaluate 7 models of different types: encoder only (BERT, RoBERTa, ALBERT, ELECTRA), encoder-decoder (BART, T5), decoder (GPT-2) and 4 languages.
The authors also make some of the observations, e.g. patterns are similar for some tasks and different languages.
Strengths:
1) the test sets are important, potentially useful and complement well existing sentence-level tasks
2) the analysis is interesting and can serve as a starting point in understanding how these discourse phenomena are captured in pretrained models.
Weaknesses:
The paper has a clear contribution and is overall self-sufficient. The discussion of the results and the observed (similar across some tasks/languages) 
patterns can be improved by relating to previous work (for more details, see the missing references section).

> Reasons to accept
1) the test sets are important, potentially useful and complement well existing sentence-level tasks
2) the analysis is interesting and can serve as a starting point in understanding how these discourse phenomena are captured in pretrained models.

> Reasons to reject
The paper has a clear contribution and is overall self-sufficient. The discussion of the results and the observed 
(similar across some tasks/languages) patterns can be improved by relating to previous work (for more details, see the missing references section).
Missing References: 
This is not necessarily a missing reference, but rather a suggestion on how to improve the discussion of the results.
You observe that the patterns are similar for some tasks and across languages. Also, you can see that e.g. 
for NSF objective models which were trained with it are improving across layers, while for other tasks the behavior is 
non-monotonic (first goes up, then down to the final layers). The EMNLP 2019 paper 
“The Bottom-up Evolution of Representations in the Transformer: A Study with Machine Translation and Language Modeling Objectives”
explains generally such kinds of patterns for different types of objectives (LM, MLM, ...). Namely, it explains the non-monotonic 
behavior you see in figure 2 and can hint at why these patterns are the same for tasks/models/languages.

> Typos, Grammar, Style, and Presentation Improvements
(Minor) Figure 2: for encoder-decoder models you plot encoder layers as layers 1-6 and decoder layers as layers 7-12; 
all dots are connected. Maybe it would be better to not connect dots 6 and 7 to have separate lines for encoder and decoder.

> Overall Recommendation:	4


REVIEWER 2
=============================

> What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper addresses the problem of probing discourse structure from several popular pre-trained language models. More specifically, the paper introduces 7 discourse-related probing tasks with experiments over 4 languages: English, Chinese, German, and Spanish. Results show that there is no clear winner for all tasks and that, overall, the first few layers of BART usually perform best. Results also show that the last layers of RoBERTa and BERT are very competitive. In contrast, representations from GPT-2 and T5 struggle to achieve good performance.
The main contributions are:
Pioneer work on discourse-level probing, proposing new probe tasks to evaluate discourse-level capabilities.
The paper provides empirical evidence that pre-trained language models can capture discourse-related structure.
Simple and informative analyses with a wide range number of pre-trained models and languages, 
showing that BART, BERT, and RoBERTa (and which layers) are better to capture discourse-related structures.

Pros:
A very exhaustive evaluation of the proposed methods on several datasets over 4 languages.
Introduce probing tasks for discourse-level that are simple and yet challenging.
Good description of the experiments and a helpful discussion of the results

Cons:
No confidence intervals, which are important for small size datasets.
Although the authors state that results are consistent across languages in the conclusion section, this finding is not shown in the paper for all models (only for BERT).
Overall, this is a very well written engineering paper. I think confidence intervals can improve the paper since the datasets used for evaluation are relatively small. 
On the other hand, the paper does a great job in analyzing different discourse-level phenomena individually for each model,
and later on, showing that BERT results are consistent across languages.

> Reasons to accept
This is one of the first works to investigate discourse-related tasks via probing for pre-trained language models. This paper provides a thorough evaluation of the proposed tasks using a large number of popular models. The paper contains interesting and novel findings of which models and layers capture different discourse-level information. Notably, the results suggest that some models are much better than others for discourse-level probing.

> Reasons to reject
Lack of confidence intervals for all results.

> Questions for the Author(s)
How hard would it be to include confidence intervals in Figure 2 and 3? Are these results consistent for other languages for all models?

> Overall Recommendation:	4


REVIEWER 3
=============================

> What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper tackles the problem of discourse probing in pretrained language models. To this end, the authors test a set of 7 probing tasks in order to investigate in which layers of a model the discourse knowledge is concentrated. For some of these tasks, they propose new multilingual datasets. They apply their methodology to 7 types of recently proposed pretrained language models and evaluate the results on English. In an additional experiment, they test the impact of the model's size by comparing results for BERT-base and BERT-large. In order to analyze whether the findings generalize across languages, they perform experiments across 4 languages for all 7 tasks, while fixing the model (BERT). They find that BART's encoder and RoBERTA perform best across all 7 tasks. The additional experiments with BERT show that the overall patterns stay remarkably similar across different model sizes and languages.
Strengths: 
+ the paper is well-written 
+ the objective of the work is clearly stated in the introduction 
+ the work provides a systematic evaluation of discourse probing for neural networks

Weaknesses: I would prefer just a short explanation for the average pooling you apply to non-BERT models

> Reasons to accept
The paper gives a systematic evaluation of discourse probing for neural networks, involving different models, probing tasks and languages; The experiments provide convincing findings; I find the results of persistent shapes across languages to be particularly interesting

> Reasons to reject
I do not find any specific risks with this paper.

> Typos, Grammar, Style, and Presentation Improvements
I found few typos and have suggestions for potential improvements of the presentation:
176-177: a similar observation found NSP and sentence ordering --> is found in 186-187: RoBERTa and BART appear to the best overall models --> appear to be 
Table 2: Since in the first two tasks, you already dive into dataset construction, 
I would suggest to move Table 2 already to this section since at some tasks later it is not clear whether 
you construct the datasets yourself (and therefore, it feels like more details are needed), 
or whether you rely on existing datasets. 59-63: Maybe this sentence needs some rephrasing, 
in order to make it more clear what exactly the other author have done and how this relates to your approach. 
Also, as far as I understood, the terminology of the footnote 1 is only introduced later, in the context of RST tasks. 
Regarding this terminology, it would be helpful to include a text example to Figure 1.

> Overall Recommendation: 4

